Uncertainty-Aware Blob Detection with an Application to Integrated-Light Stellar Population Recoveries

Context. Blob detection is a common problem in astronomy. One example is in stellar population modelling, where the distribution of stellar ages and metallicities in a galaxy is inferred from observations. In this context, blobs may correspond to stars born in-situ versus those accreted from satellites, and the task of blob detection is to disentangle these components. A difficulty arises when the distributions come with significant uncertainties, as is the case for stellar population recoveries inferred from modelling spectra of unresolved stellar systems. There is currently no satisfactory method for blob detection with uncertainties. Aims. We introduce a method for uncertainty-aware blob detection developed in the context of stellar population modelling of integrated-light spectra of stellar systems. Methods. We develop theory and computational tools for an uncertainty-aware version of the classic Laplacian-of-Gaussians method for blob detection, which we call ULoG. This identifies significant blobs considering a variety of scales. As a prerequisite to apply ULoG to stellar population modelling, we introduce a method for efficient computation of uncertainties for spectral modelling. This method is based on the truncated Singular Value Decomposition and Markov Chain Monte Carlo sampling (SVD-MCMC). Results. We apply the methods to data of the star cluster M54. We show that the SVD-MCMC inferences match those from standard MCMC, but are a factor 5-10 faster to compute. We apply ULoG to the inferred M54 age/metallicity distributions, identifying between 2 or 3 significant, distinct populations amongst its stars.

==> cover_letter_to_editor.txt <==
# Cover letter to the editor

Dear editor,

Please find attached our revised manuscript for "Uncertainty-aware blob detection with an application to integrated-light stellar population recoveries".

The referee's comments were very helpful and have led to a substantially improved paper. We have addressed all of their major comments in this revision. Our response to the referee details the precise changes we have made, and the one-column version of the manuscript shows removed text in red, and newly added text in teal.

Additionally, we'd like to thank you for your support during the submission process.

We look forward to the response.

Many thanks,
Prashin Jethwa, on behalf of the authors 

==> reply_to_referee.txt <==
# Reply to referee

Dear referee,

Many thanks for your thoughtful and considered report. We have addressed all of your major comments in this revision, and provide details on a point-by-point basis below. The one-column version of the manuscript shows removed text in red, and newly added text in teal. Overall, we think these revisions have led to a much clearer paper with a greater emphasis on our key ideas.

We look forward to your response.

Many thanks,
Prashin Jethwa, on behalf of the authors 



COMMENT: (I) SVD-MCMC / intervals:
Currently, the paper is organized so that the problem setup / fMAP is in Section 2, LoG is presented in Section 3, adapting LoG to account for uncertainties is in Section 4 and Section 5 presents how to quantify uncertainties with SVD-MCMC. However, it makes the paper hard to follow sometimes. I understand that some aspects of Section 5 (notably Section 5.6 on the intervals) can’t be presented before Section 4. But I think the paper could benefit from some reorganization in the Sections so that the readers don’t have to go back and forth different Sections. I understand why the current organization can make sense (separating the 2 parts of the pipeline and the necessary background and the contributions within each), and I don’t know if my suggestions are any way better, but rethinking the ‘story telling’ of the method might be beneficial for clarity. For instance, maybe after Section 3, first the authors could present MCMC-SVD (similar to Section 5 up to 5.6), then transit! ion onto how to integrate this in the LoG framework ( reworking Section 4 until 4.3). The ‘flow’ of the paper would then be the same as the actual ‘order’ in the pipeline.

RESPONSE: We have rearranged the sections as suggested, and agree this greatly improves the flow of the paper.


COMMENT: And it might make it easier to explain the intervals parts. Because I had a hard time following how finding Llow and Lupp was done. In section 4.1, the combined ‘pixel-wise’ (or marginal) interval is said to not define a ‘simultaneous credible interval, and Fig 3 (second row) also show that pixel-wise intervals might not be informative enough. The idea is then to look at intervals on smoothed images at different scales. But, it is not clear to me how to find these intervals without doing pixel-wise approaches? Section 5.6 is supposed to clarify this, but it was still somewhat unclear (because relying on jargon that was presented way before) to me how it was done. The authors say they estimated marginal filtered credible intervals using order statistics (on what?), while in Section 4.1 those were put on opposition to the ‘simultaneous’ intervals that were more appropriate for the task?

RESPONSE: We agree that the discussion of credible intervals was confusing and could be improved, and that we weren’t sufficiently precise with the terminology. There were three different types of credible intervals mentioned in the paper: ”Pixel-wise” (or marginal) credible intervals, which are not used because they insufficiently visualise correlations; simultaneous (but unfiltered) credible intervals which show the posterior uncertainty at pixel-scale (these are plotted in the second row of figure 5 (former figure 3)); and filtered credible intervals, which show the uncertainty at a specific scale t. In hindsight, we recognize that the discussion of simultaneous vs. pixel-wise credible intervals in section 5.1 (former 4.1) distracted from the main point, so we have moved it to the appendix, as the referee also suggests below. We now also explicitly write ”simultaneous credible interval” where used, sometimes adding the adjective ”unfiltered” to distinguish from the filtered credible intervals. 
Regarding the actual implementation, both unfiltered and filtered credible intervals have to be
computed ”simultaneously”, i.e. for all pixels at once. The algorithmic ”backend” used for this
is the same, as in both cases the task reduces to the k-enclosing box problem. Consistent with
the general restructuring of the manuscript, we moved the discussion of this directly after the
subsection on filtered credible intervals. We agree that the presentation could be improved. Hence, we completely rewrote it, using less jargon, so that it is hopefully easier to follow. Also to improve readability, we moved the discussion of alternative algorithms to the end of that sub-section.


COMMENT: I think reorganizing the sections so that MCMC-SVD is explained before UloG/intervals could help rewrite and clarify this part (about the intervals) so that it focuses on the key aspects of how the intervals are found in practice.

RESPONSE: Agreed: sections re-ordered.


COMMENT: (ii) blob-detection: The authors propose to adapt LoG approach in the sense that they build a ‘confidence’-space (using the samples from SVD-MCMC), for which the blobs found using fMAP
and LoG will be matched against and/or discarded. In Figure 2, the authors show the result of LoG applied to some MAP estimate. However, it is not indicated how the number of blobs to plot is chosen. This might be a relevant aspect, tied to the first step explained in the matching procedure in 4.3.1, using a threshold on the Lmap norm. Maybe this threshold-cut already removes spurious blobs?

RESPONSE: Indeed, the blobs visualized in figure 2 are cleaned using the procedure described in steps 1 and 2 of section 5.4.1 (former 4.3.1). Blobs that are too ”weak” (depending on a user-defined threshold) are removed, and also blobs that have too much of an overlap. We acknowledge that it makes much more sense to describe this procedure already in section 2. Also, as the referee correctly remarks, the threshold is introduced to remove spurious blobs. Without thresholding, the LoG method would detect blobs at the slightest fluctuations of the image intensity, which would often not correspond to meaningful features. We have added a remark on this to section 3.


COMMENT: Would looking at the distribution of the Lmap norm help also to directly choose a threshold?

RESPONSE: Indeed, the way in which we choose the threshold depends on the distribution of $\Delta^\mathrm{norm} L^\mathrm{MAP}$, since it is defined as a fraction of $| \min \Delta^\mathrm{norm} L^\mathrm{MAP}|$, i.e. the maximal strength of all detected blobs. This way of defining a relative threshold is more or less standard; it is used for example in the LoG implementation of the popular "scikit-image" Python library (see https://scikit-image.org/docs/stable/api/skimage.feature.html\#skimage.feature.blob_log).


COMMENT: Would the red-blobs in Figure 5 be ‘discarded’ in the right order by simply increasing the threshold cut? It would be good if the authors could provide more insights on that aspect.}

RESPONSE: If one would continuously increase the threshold, the 4 smallest blobs in figure 3 (former figure 5) would vanish first. Next, the blob on the upper right corner, then the very left blob, then the blob in the lower right corner and then finally the blob in the middle. But without additional information, one cannot really make an objective decision whether the threshold value for which two blobs are detected is preferable to the one that detects, say, 4 blobs. To provide additional insight, we think that is it important to point out in the paper that the numerical value of $|\Delta^\mathrm{norm} L^\mathrm{MAP}|$ must not be used as a proxy for how well a blob is supported by the data. It is, mathematically speaking, only a measure of curvature in scale-space that is determined by the size and geometry of the given image, but does not include any information on measurement noise. In particular, a blob might have a very large value of $|\Delta^\mathrm{norm} L^\mathrm{MAP}|$ and at the same time be very uncertain. We have added a remark that explains this point at the end of section 3.


COMMENT: What is the motivation to have a matching procedure between blobs found using MAP estimate and blobs in the stacked-blankets? Why not work on the set C from the stacked-blankets directly?

RESPONSE: It is correct that one could just work with the stacked blankets directly and ignore the MAP. This might even be preferable in other applications. For our purposes, we have found that the matching procedure with the MAP blobs provides important information. Consider for example the lower right blob in figure 3 (former figure 5). Here, multiple MAP blobs correspond to the same significant blob. As we described in the paragraph before section 5.4.1 (former 4.3.1), this means that we cannot distinguish these blobs with sufficient certainty. We can only say that there is at least one structure, but this structure might actually be two. Such a statement provides relevant information, since it suggests that e.g. with better data or stronger prior information we could be able to decide whether there are multiple structures, but it can only be made with reference to a point estimate such as the MAP.
Accordingly, we have added additional motivation for the matching procedure to the description of the ULoG method.


COMMENT: I found the Figure 4 helpful to understand the $\bar{B}$ blanket, but it could also be helpful to show one of the actual $\bar{B}$ in the 2D stellar distribution space for one of the relevant t scale. Visualization of it could also be helpful to understand why not working on the stacked-blankets directly?

RESPONSE: We have added an image of a two-dimensional blanket at a relevant scale as figure 6 and refer to it in the text. This should be helpful for interpreting figure 3 (former figure 5).


COMMENT: I think I understand the intuition behind building the blanket as “least amount of blobs”/feature-less map, but couldn’t it create ‘undesirable’ effects, of smoothing out e.g. double-peaks as one?

RESPONSE: If a double-peak in the MAP is smoothed out to a single peak in the blankets, then this means that the double-peak is not significant in the context of our model, since there exists an image in the filtered credible interval that does not exhibit the double peak. In light of the question above on the matching procedure, this can be seen as another motivation for why it is useful to have both the MAP and the blanket blobs. The MAP might exhibit a double-peak but the blanket might suggest that a single peak is also consistent with the data. Both are relevant information.


COMMENT: (iii) Application to M54
I’m not sure I agree with the statement of the authors regarding the “split” in the metal-rich clump being not visible in the ground truth (the paper references Figure 10 but I think it should be Figure 7?). I think some aspects of this should be discussed in this Section, to also provide comments or insights as to why the methods (including the comparison with B20) don’t really retrieve the distribution for the metal-rich clump(s)?

RESPONSE: The reasons why the extended distribution of the metal-rich clump is not visible in the integrated light analysis as compared to the resolved stars analysis can have multiple reasons and we find that discussing them in detail is beyond the scope (and goal) of the paper. To name just
one possibility: The integrated analysis returns mass fractions for a given age-metallicity bin, whereas the resolved analysis quotes number counts. An extended discussion on this and other possible factors influencing the age-metallicity distribution recovery for integrated and
resolved light can be found in Section 5 of B20, which we referenced in the manuscript for the interested reader.


COMMENT: General comments/questions:
Because the paper methodology is composed of different parts and require some background explanations for each, sometimes we lose sight of where the method is going. The paper could benefit from having a high-level description (and intuition/motivation) of the different steps of the method in the Introduction, i.e. doing SVD-MCMC for uncertainty quantification, then using samples to build a “confidant” map of the f-space (blob space?), by constructing intervals (i.e. intuitivelly the space containing the most likely underlying stellar population to explain the observed spectra) and then by ‘aggregating’ the images within the interval using a 2D “blanket” approach (i.e. finding the map with the “least” amount of feature/blob that lives in the interval, so the most confidant blobs, if I get the intuition correctly) . This might help the reader to get a higher-level view of the pipeline before entering into the details of each part.

RESPONSE: The newly added section 1.1 gives a high-level overview of the various stages of our methodology and the intuition behind them. We agree this is a great aid to the reader.


COMMENT: The authors could also consider moving some subsections to an Annex (e.g. Sec. 5.7 on choice of q, 2.2 on mock data, or the additional considerations about intervals that might not be absolutely necessary for the description of the methodology), in order to facilitate the reading and flow of the paper?

RESPONSE: Section on "Choice of $q$" has been moved to the appendix. On balance, we decided not to relocate section 2.2 on mock data, as this section introduces two quantities referred to later on: the MILES SSPs and the noise model.


COMMENT: This question might come only from my difficulty of “visualizing” the problem in 2D space with uncertainties and might be irrelevant in this science case (which I don’t have expertise in) but I wonder how the methodology handles degeneracies, in the case of two different stellar population distributions (i.e. two different looking maps) reproduce the integrated spectra well? Is this why the proposed pipeline rely on the fMAP estimate for the matching procedure to ensure focus on a single f distribution?

RESPONSE: Examples of these "degeneracies" actually happen in our case. There is considerable variation in the stellar distributions that are "credible", i.e. that reproduce the integrated spectra well. This is a reason why uncertainty quantification is so important for our problem. The blue rings of the ULoG result visualise those blobs which are exhibited by a large percentage (95\%, in our examples) of credible stellar distributions. If there are a too many degeneracies, ULoG might not mark a single blob as significant, and that would be desired behaviour since it correctly shows that there is too much uncertainty to identify any blob with confidence.


We also made the following, additional changes:

- The stellar distribution function f as visualised in the plots is actually an element of $\mathbb R^{Z \times T}$, not $\mathbb R^{T \times Z}$, that is, metallicity is plotted on the vertical axis while age is plotted on the horizontal axis. We have corrected this.
- We removed the words "and maximizers" in section 3.2, since we already state earlier that we are only interested in bright blobs, i.e. local minimizers of $\Delta^\mathrm{norm} L$.
- We corrected a typo in equation (21) and adapted the correct conditional notation in the formulas for the "Full MCMC" and "SVD-MCMC" model below.
- In section 6.2 we added the hardware specification to improve the interpretability of the reported computation times.
- Reviewing our code, we noted that there was a mismatch between the MAP estimates shown in figure 8 and 11 (the ULoG results) and the regularization parameters used for the sampling procedure. We updated the plots so that they are now reproducible with the published code. The changes are not drastic and do not affect the conclusions.
- Some smaller typos were corrected.



